Finite element model updating for structural applications

A novel method for performing model updating on finite element models is presented. The approach is particularly tailored to modal analyses of buildings, by which the lowest frequencies, obtained by using sensors and system identification approaches, need to be matched to the numerical ones predicted by the model. This is done by optimizing some unknown material parameters (such as mass density and Young's modulus) of the materials and/or the boundary conditions, which are often known only approximately. In particular, this is the case when considering historical buildings. The straightforward application of a general-purpose optimizer can be impractical, given the large size of the model involved. In the paper, we show that, by slightly modifying the projection scheme used to compute the eigenvalues at the lowest end of the spectrum one can obtain local parametric reduced order models that, embedded in a trust-region scheme, form the basis for a reliable and efficient specialized algorithm. We describe an optimization strategy based on this approach, and we provide numerical experiments that confirm its effectiveness and accuracy.

==> dat/arco_noise.dat <==
0.0001	0.00056122
0.00010474	8.6477e-05
0.0001097	0.0006453
0.0001149	0.00014273
0.00012034	0.00040379
0.00012604	0.00040385
0.00013201	3.8627e-05
0.00013826	0.00016885
0.00014481	6.4137e-05
0.00015167	0.00018178
0.00015886	0.00060575
0.00016638	0.00045986
0.00017426	9.8708e-05
0.00018252	0.00015927
0.00019116	0.00069466
0.00020022	0.00041065
0.0002097	0.00012598
0.00021964	0.00069191
0.00023004	0.00012981
0.00024094	0.00058559
0.00025235	0.00089308
0.00026431	0.00025657
0.00027683	0.00018877
0.00028994	0.0013397
0.00030368	0.00016417
0.00031806	0.00098032
0.00033313	6.4276e-05
0.00034891	0.0017071
0.00036544	0.00072523
0.00038275	5.2583e-05
0.00040088	0.00010795
0.00041987	0.0013447
0.00043976	0.00038685
0.00046059	0.0010876
0.00048241	0.00078974
0.00050526	0.0006689
0.0005292	0.0017711
0.00055427	0.0028443
0.00058052	8.6561e-05
0.00060802	0.0018042
0.00063682	0.0033735
0.00066699	0.0018016
0.00069859	0.0034512
0.00073168	0.00037749
0.00076634	0.0021874
0.00080264	0.00052979
0.00084067	0.0016673
0.00088049	0.001782
0.0009222	0.0028044
0.00096588	0.00066269
0.0010116	0.00077747
0.0010596	0.0032666
0.0011098	0.0046769
0.0011623	0.0031335
0.0012174	0.0024049
0.0012751	0.0044001
0.0013355	0.00067
0.0013987	0.0018484
0.001465	0.0077956
0.0015344	0.0039588
0.0016071	0.0066699
0.0016832	0.0025617
0.0017629	0.0018449
0.0018464	0.0047445
0.0019339	0.0013613
0.0020255	0.0022277
0.0021215	0.0026057
0.0022219	0.0056875
0.0023272	0.001294
0.0024374	0.01462
0.0025529	0.0026911
0.0026738	0.0019172
0.0028005	0.0034048
0.0029332	0.0026472
0.0030721	0.0059622
0.0032176	0.0012844
0.0033701	0.0031188
0.0035297	0.0017751
0.0036969	0.0037603
0.003872	0.011925
0.0040555	0.01039
0.0042476	0.0085877
0.0044488	0.0045414
0.0046595	0.015239
0.0048803	0.0022342
0.0051114	0.010688
0.0053536	0.020192
0.0056072	0.010629
0.0058728	0.01291
0.006151	0.022974
0.0064424	0.011926
0.0067475	0.0036093
0.0070672	0.018862
0.007402	0.011242
0.0077526	0.010053
0.0081198	0.021794
0.0085045	0.0097179
0.0089074	0.012664
0.0093293	0.002891
0.0097712	0.0006552
0.010234	0.021733
0.010719	0.027058
0.011227	0.0082593
0.011758	0.017376
0.012316	0.013687
0.012899	0.030238
0.01351	0.015236
0.01415	0.016096
0.01482	0.025972
0.015522	0.012444
0.016258	0.013931
0.017028	0.022368
0.017834	0.02636
0.018679	0.035598
0.019564	0.039368
0.020491	0.015439
0.021461	0.025685
0.022478	0.025109
0.023543	0.020887
0.024658	0.03088
0.025826	0.030607
0.02705	0.013305
0.028331	0.050588
0.029673	0.0096634
0.031079	0.056858
0.032551	0.051034
0.034093	0.046728
0.035708	0.027387
0.037399	0.0029513
0.039171	0.067603
0.041027	0.022202
0.04297	0.024151
0.045006	0.038929
0.047138	0.020972
0.04937	0.021605
0.051709	0.074729
0.054159	0.028285
0.056724	0.013755
0.059411	0.080572
0.062226	0.034694
0.065173	0.080645
0.068261	0.065549
0.071494	0.037268
0.074881	0.08455
0.078428	0.066044
0.082143	0.010866
0.086035	0.0093488
0.09011	0.027774
0.094379	0.042261
0.09885	0.093451
0.10353	0.098799
0.10844	0.054135
0.11357	0.023426
0.11895	0.085586
0.12459	0.068639
0.13049	0.065779
0.13667	0.080659
0.14315	0.13523
0.14993	0.054371
0.15703	0.083144
0.16447	0.081123
0.17226	0.13079
0.18042	0.10026
0.18897	0.14401
0.19792	0.019211
0.20729	0.051132
0.21711	0.14321
0.2274	0.071811
0.23817	0.1745
0.24945	0.17603
0.26127	0.11207
0.27364	0.14836
0.28661	0.090252
0.30018	0.10491
0.3144	0.1009
0.3293	0.042759
0.3449	0.10872
0.36123	0.1192
0.37835	0.22186
0.39627	0.080061
0.41504	0.12187
0.4347	0.13427
0.45529	0.29079
0.47686	0.0611
0.49945	0.36364
0.52311	0.48873
0.54789	0.14262
0.57384	0.41578
0.60103	0.36364
0.6295	0.36364
0.65932	0.088349
0.69055	0.30101
0.72326	0.11195
0.75753	0.41831
0.79341	0.21559
0.83099	0.070587
0.87036	0.34015
0.91159	0.32017
0.95477	0.10104
1	0.36364


==> dat/convergence_far.dat <==
0	21.66	6.001	11.423	20.394	33.177	37.451	7.9898
1	14.064	6.7327	12.583	22.249	36.38	42.701	7.6559
2	9.2759	7.168	13.151	22.733	37.17	45.783	7.3244
3	6.005	7.5827	13.729	23.406	38.218	48.674	6.8529
4	3.8136	7.9673	14.259	24.015	39.096	51.344	5.8904
5	2.3775	8.2944	14.517	23.98	39.366	53.792	4.1329
6	0.3828	9.2145	15.126	24.115	40.634	62.686	1.0665
7	0.044257	9.4283	14.976	23.479	39.783	62.881	0.32753
8	0.0044322	9.5679	14.885	23.151	39.209	62.853	0.15658
9	0.00013092	9.5742	14.873	23.168	39.175	62.843	0.028888
10	4.0852e-06	9.575	14.871	23.173	39.17	62.839	0.0054183
11	2.605e-09	9.5751	14.871	23.173	39.17	62.838	5.6633e-06


==> dat/convergence_massa_relative.dat <==
0	0.030294	2.0439	2.0805	3.5787	3.6212	4.1728	4.3927	4.5084	8.0226	8.0774	8.8597	0.50323
1	0.00099833	2.1875	2.2272	3.7504	3.8293	4.3117	4.6105	4.7312	8.2573	8.3129	9.2067	0.092793
2	2.1023e-06	2.1887	2.2281	3.7565	3.8336	4.3159	4.6032	4.7239	8.2516	8.3008	9.2118	0.0033402
3	3.368e-07	2.189	2.2283	3.7557	3.8324	4.3169	4.603	4.7239	8.254	8.2994	9.2117	0.00013414
4	3.0693e-07	2.1889	2.2282	3.7557	3.8327	4.317	4.6029	4.7238	8.2544	8.2987	9.212	9.4603e-06


==> dat/convergence_std.dat <==
0	0.066717	9.7193	15.205	23.554	39.518	63.565	1.2369
1	0.0026005	9.5618	14.875	23.183	39.268	62.877	0.3289
2	0.00033383	9.574	14.874	23.169	39.17	62.846	0.12967
3	8.3798e-08	9.575	14.871	23.173	39.17	62.838	0.0020429
4	1.008e-09	9.575	14.871	23.173	39.17	62.838	3.9047e-06


==> dat/convergence_tore.dat <==
0	0.24456	1.1562	1.4548	4.9816	5.0625	0.66523
1	0.008189	1.0342	1.3012	4.4557	4.5283	0.064303
2	0.0060577	1.0621	1.3367	4.2043	4.4727	0.23862
3	0.00063424	1.0621	1.3366	4.2041	4.4729	0.016196
4	0.00060474	1.0621	1.3366	4.2041	4.4729	0.00013464
5	0.00060474	1.0621	1.3366	4.2041	4.4729	6.2308e-06


==> dat/convergence_tore_poisson.dat <==
0	1.0285	1.2971	1.633	5.7053	5.783
1	0.11143	1.1078	1.3937	4.8109	4.9341
2	0.013438	0.99849	1.255	4.2742	4.441
3	0.0060127	0.99743	1.2537	4.2771	4.4379
4	0.0057902	0.99732	1.2536	4.2775	4.4377
5	0.0057902	0.99731	1.2536	4.2774	4.4376


==> dat/convergence_tore_relative.dat <==
0	0.047175	1.1562	1.4548	4.9816	5.0625	0.32035
1	0.0028913	1.0342	1.3012	4.4557	4.5283	0.061656
2	0.0005322	1.0449	1.315	4.2156	4.4407	0.023212
3	0.00022838	1.0449	1.315	4.2154	4.4409	0.00097903
4	0.00022762	1.0449	1.315	4.2154	4.4409	8.4882e-06


==> dat/massa_relative_params.dat <==
2.9532e+09	1768.9	3.9321e+09	1960.2	3.4264e+09	4.9515e+09	2174.9


==> dat/timings.dat <==
1.4123	0.82848	0.92716	16.402	0.35355
5365.8	1466.1	320.92	25032	129.07
0	0	0	0	31.122


==> dat/tore_params.dat <==
3.182e+09	1.8733e+09


==> dat/tore_poisson_params.dat <==
2.898e+09	0.28107	1888.9


==> dat/tore_relative_params.dat <==
3.0763e+09	1.9505e+09

